Gravothermal Catastrophe in Resonant Self-interacting Dark Matter Models

We investigate a self-interacting dark matter (SIDM) model featuring a velocity-dependent cross section with an order-of-magnitude resonant enhancement of the cross section at $\sim 16\,{\rm km}\,{\rm s}^{-1}$. To understand the implications for the structure of dark matter halos, we perform N-body simulations of isolated dark matter halos of mass $\sim 10^8\,{\rm M}_\odot$, a halo mass selected to have a maximum response to the resonance. We track the core formation and the gravothermal collapse phases of the dark matter halo in this model and compare the halo evolving with the resonant cross section with halos evolving with velocity-independent cross sections. We show that dark matter halo evolution with the resonant cross section exhibits a deviation from universality that characterizes halo evolution with velocity-independent cross sections. The halo evolving under the influence of the resonance reaches a lower minimum central density during core formation. It subsequently takes about $20\%$ longer to reach its initial central density during the collapse phase. These results motivate a more detailed exploration of halo evolution in models with pronounced resonances.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
